EXPEDIS: An Exact Penalty Method over Discrete Sets

We address the problem of minimizing a quadratic function subject to linear constraints over binary variables. We introduce the exact solution method called EXPEDIS where the constrained problem is transformed into a max-cut instance, and then thewhole machinery available for max-cut can be used to solve the transformed problem. We derive the theory in order to find a transformation in the spirit of an exact penalty method; however, we are only interested in exactness over the set of binary variables. In order to compute the maximum cut we use the solver BiqMac. Numerical results show that this algorithm can be successfully applied on various classes of problems.

==> cbqpN.dat <==
TIME	EX	CP	SC	GU	COU
0		0	0	0	0	0
0.3		73	40	29	62	27
0.6		77	44	31	66	28
0.9		93	47	32	68	29
1.2		94	49	32	69	29
1.5		95	51	33	69	30



==> n100.dat <==
t	open	npen	cplex	heur
0	0	0	0	0
0.1	32.55	34.31	12.16	40.78
0.2	41.37	46.47	15.29	50
0.3	45.49	50	16.27	51.76
0.4	47.25	50.98	17.45	52.16
0.5	48.24	52.16	18.24	53.92
0.6	49.22	52.75	18.63	56.27
0.7	50.59	54.31	19.41	57.25
0.8	51.76	55.69	20	59.02
0.9	52.35	57.06	20.59	60.39
1	52.75	59.22	21.76	62.35
1.1	54.12	60.98	22.16	63.53
1.2	54.71	62.16	22.55	64.31
1.3	55.69	62.35	22.94	65.1
1.4	57.65	63.14	23.33	65.49
1.5	58.04	63.53	24.12	66.27


==> n80.dat <==
t	open	npen	cplex	heur
0	0	0	0	0
0.1	48.63	52.35	21.37	55.49
0.2	52.75	56.86	25.29	59.41
0.3	55.88	59.80	28.43	61.57
0.4	58.04	61.57	30.78	62.94
0.5	60.39	62.75	32.55	64.31
0.6	60.98	64.71	33.73	65.10
0.7	61.76	65.49	35.10	66.27
0.8	62.75	66.27	36.08	67.25
0.9	63.14	66.86	37.25	68.43
1	63.73	67.65	37.25	69.61
1.1	65.29	68.43	37.84	70.20
1.2	66.08	69.22	38.63	70.39
1.3	66.67	69.61	38.63	70.59
1.4	67.84	70.20	38.82	70.98
1.5	68.24	70.78	38.82	71.37


==> review2.dat <==
TIME	HEUR	CP	SC	GU	COU	SMIQP	BC	GUMC
0	0	0	0	0	0	0	0	0
0.3	56	20	13	47	7	12	32	3
0.6	60	24	14	53	9	18	37	4
0.9	64	27	16	57	10	21	41	5
1.2	66	28	17	59	11	23	43	6
1.5	68	29	17	61	12	25	45	6

